Has wild poliovirus been eliminated from Nigeria?

Wild poliovirus type 3 (WPV3) has not been seen anywhere since the last case of WPV3-associated paralysis in Nigeria in November 2012. At the time of writing, the most recent case of wild poliovirus type 1 (WPV1) in Nigeria occurred in July 2014, and WPV1 has not been seen in Africa since a case in Somalia in August 2014. No cases associated with circulating vaccine-derived type 2 poliovirus (cVDPV2) have been detected in Nigeria since November 2014. Has WPV1 been eliminated from Africa? Has WPV3 been eradicated globally? Has Nigeria interrupted cVDPV2 transmission? These questions are difficult because polio surveillance is based on paralysis and paralysis only occurs in a small fraction of infections. This report provides estimates for the probabilities of poliovirus elimination in Nigeria given available data as of March 31, 2015. It is based on a model of disease transmission that is built from historical polio incidence rates and is designed to represent the uncertainties in transmission dynamics and poliovirus detection that are fundamental to interpreting long time periods without cases. The model estimates that, as of March 31, 2015, the probability of WPV1 elimination in Nigeria is 84%, and that if WPV1 has not been eliminated, a new case will be detected with 99% probability by the end of 2015. The probability of WPV3 elimination (and thus global eradication) is >99%. However, it is unlikely that the ongoing transmission of cVDPV2 has been interrupted; the probability of cVDPV2 elimination rises to 83% if no new cases are detected by April 2016. Added July 10, 2015: On June 26, a cVDPV2 case was confirmed by the Global Polio Laboratory Network. The date of paralysis was May 16. The case provides new information about cVDPV2 prevalence that is useful for assessing the accuracy of previous predictions and informing an updated forecast for the time to cVDPV2 elimination.

==> SupportingInfo_S1_NigeraPolioCaseIncidence.csv <==
year,month,WPV1,WPV3,cVDPV2
2004,1,15,0,0
2004,2,42,9,0
2004,3,70,14,0
2004,4,90,11,0
2004,5,89,23,0
2004,6,65,30,0
2004,7,68,17,0
2004,8,45,18,0
2004,9,33,9,0
2004,10,19,6,0
2004,11,12,4,0
2004,12,1,1,0
2005,1,4,11,0
2005,2,15,11,0
2005,3,27,19,0
2005,4,45,29,0
2005,5,37,37,0
2005,6,44,26,0
2005,7,60,28,0
2005,8,66,16,0
2005,9,66,4,0
2005,10,56,9,0
2005,11,59,17,0
2005,12,35,1,0
2006,1,80,9,1
2006,2,115,14,0
2006,3,149,16,1
2006,4,117,12,0
2006,5,120,26,7
2006,6,90,47,7
2006,7,55,22,3
2006,8,54,34,3
2006,9,26,25,5
2006,10,21,31,5
2006,11,21,22,4
2006,12,8,16,4
2007,1,5,19,1
2007,2,10,24,13
2007,3,4,17,5
2007,4,12,16,8
2007,5,8,21,9
2007,6,9,16,10
2007,7,20,12,5
2007,8,17,13,5
2007,9,12,11,5
2007,10,16,4,2
2007,11,14,13,9
2007,12,9,5,2
2008,1,37,9,5
2008,2,52,11,6
2008,3,54,4,9
2008,4,105,11,9
2008,5,129,11,3
2008,6,127,8,5
2008,7,81,9,6
2008,8,91,7,8
2008,9,29,7,5
2008,10,23,7,5
2008,11,12,3,4
2008,12,9,10,1
2009,1,20,44,9
2009,2,14,66,21
2009,3,15,77,26
2009,4,6,41,34
2009,5,9,36,30
2009,6,5,20,24
2009,7,5,13,4
2009,8,1,3,4
2009,9,0,0,0
2009,10,0,6,3
2009,11,1,0,1
2009,12,0,0,1
2010,1,1,0,0
2010,2,0,1,1
2010,3,1,0,2
2010,4,1,0,3
2010,5,1,0,3
2010,6,1,1,0
2010,7,0,0,2
2010,8,1,0,6
2010,9,1,0,1
2010,10,1,4,4
2010,11,2,3,3
2010,12,0,2,2
2011,1,0,0,1
2011,2,2,2,5
2011,3,4,0,1
2011,4,2,1,1
2011,5,4,2,4
2011,6,5,2,2
2011,7,4,0,2
2011,8,6,1,4
2011,9,5,1,4
2011,10,4,2,5
2011,11,7,3,5
2011,12,4,0,1
2012,1,4,1,0
2012,2,9,3,0
2012,3,9,4,0
2012,4,5,3,1
2012,5,9,1,0
2012,6,12,2,0
2012,7,15,2,0
2012,8,10,1,3
2012,9,9,0,2
2012,10,8,0,0
2012,11,8,1,2
2012,12,2,0,0
2013,1,4,0,0
2013,2,7,0,0
2013,3,6,0,0
2013,4,7,0,0
2013,5,2,0,0
2013,6,10,0,1
2013,7,7,0,0
2013,8,4,0,0
2013,9,3,0,0
2013,10,1,0,0
2013,11,0,0,2
2013,12,2,0,1
2014,1,0,0,0
2014,2,1,0,1
2014,3,1,0,2
2014,4,1,0,3
2014,5,2,0,6
2014,6,0,0,7
2014,7,1,0,0
2014,8,0,0,1
2014,9,0,0,3
2014,10,0,0,3
2014,11,0,0,3
2014,12,0,0,0
,,,,

